Amplitude analysis and branching fraction measurement of the decay \boldmath $D_{s}^{+} \to K^+\pi^{+}\pi^{-}\pi^{0}$

The singly Cabibbo-suppressed decay $D_{s}^{+} \to K^+\pi^{+}\pi^{-}\pi^{0}$ is observed, using a data set corresponding to an integrated luminosity of 6.32 $\rm fb^{-1}$ recorded by the BESIII detector at the centre-of-mass energies between 4.178 and 4.226 GeV. The first amplitude analysis of $D_{s}^{+} \to K^+\pi^{+}\pi^{-}\pi^{0}$ reveals the sub-structures in this decay and determines the fractions and relative phases of different intermediate processes. The dominant intermediate process is $D_s^+ \to K^{*0}\rho^+$, with a fit fraction of $(40.5\pm2.8_{\rm{stat.}}\pm1.5_{\rm{syst.}})\%$. With the detection efficiency based on our amplitude analysis, the absolute branching fraction for $D_{s}^{+} \to K^+\pi^{+}\pi^{-}\pi^{0}$ is measured to be $(9.75\pm0.54_{\rm{stat.}}\pm0.17_{\rm{syst.}})\times 10^{-3}$.

==> eps/ST/nsig.dat <==
984.792 39.9334

